Adaptive Reconvergence-driven AIG Rewriting via Strategy Learning

Rewriting is a common procedure in logic synthesis aimed at improving the performance, power, and area (PPA) of circuits. The traditional reconvergence-driven And-Inverter Graph (AIG) rewriting method focuses solely on optimizing the reconvergence cone through Boolean algebra minimization. However, there exist opportunities to incorporate other node-rewriting algorithms that are better suited for specific cones. In this paper, we propose an adaptive reconvergence-driven AIG rewriting algorithm that combines two key techniques: multi-strategy-based AIG rewriting and strategy learning-based algorithm selection. The multi-strategy-based rewriting method expands upon the traditional approach by incorporating support for multi-node-rewriting algorithms, thus expanding the optimization space. Additionally, the strategy learning-based algorithm selection method determines the most suitable node-rewriting algorithm for a given cone. Experimental results demonstrate that our proposed method yields a significant average improvement of 5.567\% in size and 5.327\% in depth.

==> ICCD23.txt <==
发现了什么情况: 不同优化能力。
为什么使用，该Q-learning方法，不知道使用哪种方法更好。
（之前尝试了一些启发式方法，可能是充分，但是不必要的，所以引来了特征的选择问题）

what, how,  why

introduction， 
preliminaries, 
method-
problem formulation解释why？比如类比某个问题 AlphaGo？
最好能够建模到另外一个维度上，被另一个问题包含进来。

1. motivation: 
	呈现一个例子，对于一个电路，使用不同的
	给一个例子，三种优化力度不用，
	
	某个结构很难知道如何使用某种方法是好的，所以使用强化学习。

2. method
	加一个RL的图，如何使用
	setup介绍rewriting, 每个方法的适用范围
	
	有建模过程吗？Evaluator如何进行建模，输入输出是什么确定化，偏数学化的，策略空间，拓扑序节点空间，min cost！

	某些metric可不可以有一些定义
	
问题：
	决策问题,
	拓扑序会有影响吗？（确定拓扑序进行优化策略选择的问题！）
	partition
	
EDA论文类型：
	解决某一个问题，说flow，偏 Engineering
	套某一个类似其他方面的问题，建模过程
	发现了一个新现象，提出了一个新问题解决方案
